A Computational Note on the Application of the Supplemented EM Algorithm to Item Response Models

The EM algorithm is a method for finding the maximum likelihood estimate of a model in the presence of missing data. Unfortunately, EM does not produce a parameter covariance matrix for standard errors. Supplemented EM (SEM; Meng & Rubin, 1991) is one method for obtaining the parameter covariance matrix. SEM is implemented in both open-source (e.g., Chalmers, 2012; Pritikin, Hunter, & Boker, 2015) and commercial (e.g., Cai, Thissen, & du Toit, 2011) item response model estimation software. However, the original formulation of SEM did not adequately account for the limitations of IEEE 754 floating-point. Agile-SEM, a novel refinement of SEM, is proposed and compared against the original algorithm and a recent refinement (Tian, Cai, Thissen, & Xin, 2013) in a variety of item response model simulation studies. By controlling for the numerical noise intensity on a per-parameter basis, Agile-SEM demonstrated the best convergence properties, accuracy, and efficiency while, at the same time, requiring fewer tuning parameters. Complete source code is made freely available. The potential generalization of Agile-SEM to other EM application besides item response models is left as future work.

==> APAamerican.txt <==
%%
%% This is file `./config/APAamerican.txt',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% apa6.dtx  (with options: `american')
%% ----------------------------------------------------------------------
%% 
%% apa6 - A LaTeX class for formatting documents in compliance with the
%% American Psychological Association's Publication Manual, 6th edition
%% 
%% Copyright (C) 2011-2014 by Brian D. Beitzel <brian at beitzel.com>
%% 
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License (LPPL), either
%% version 1.3c of this license or (at your option) any later
%% version.  The latest version of this license is in the file:
%% 
%% http://www.latex-project.org/lppl.txt
%% 
%% Users may freely modify these files without permission, as long as the
%% copyright line and this statement are maintained intact.
%% 
%% This work is not endorsed by, affiliated with, or probably even known
%% by, the American Psychological Association.
%% 
%% ----------------------------------------------------------------------
%% 
\ProvidesFile{APAamerican.txt}[2012/02/23 v1.25 apa6 configuration for American English]

\renewcommand{\rheadname}{Running head}
\renewcommand{\acksname}{Author Note}
\renewcommand{\keywordname}{Keywords}
\renewcommand{\notesname}{Footnotes}

%% 
%% Copyright (C) 2011-2014 by Brian D. Beitzel <brian at beitzel.com>
%% 
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License (LPPL), either
%% version 1.3c of this license or (at your option) any later
%% version.  The latest version of this license is in the file:
%% 
%% http://www.latex-project.org/lppl.txt
%% 
%% Users may freely modify these files without permission, as long as the
%% copyright line and this statement are maintained intact.
%% 
%% This work is not endorsed by, affiliated with, or probably even known
%% by, the American Psychological Association.
%% 
%% This work is "maintained" (as per LPPL maintenance status) by
%% Brian D. Beitzel.
%% 
%% This work consists of the file  apa6.dtx
%% and the derived files           apa6.ins,
%%                                 apa6.cls,
%%                                 apa6.pdf,
%%                                 README,
%%                                 APAamerican.txt,
%%                                 APAbritish.txt,
%%                                 APAdutch.txt,
%%                                 APAenglish.txt,
%%                                 APAgerman.txt,
%%                                 APAngerman.txt,
%%                                 APAgreek.txt,
%%                                 APAczech.txt,
%%                                 APAendfloat.cfg,
%%                                 apa6.ptex,
%%                                 TeX2WordForapa6.bas,
%%                                 Figure1.pdf,
%%                                 shortsample.tex,
%%                                 longsample.tex, and
%%                                 bibliography.bib.
%% 
%%
%% End of file `./config/APAamerican.txt'.

